LUX-ZEPLIN (LZ) Technical Design Report

In this Technical Design Report (TDR) we describe the LZ detector to be built at the Sanford Underground Research Facility (SURF). The LZ dark matter experiment is designed to achieve sensitivity to a WIMP-nucleon spin-independent cross section of three times ten to the negative forty-eighth square centimeters.

==> frontmatter/TDRauthorsone.txt <==
B.J. Mount, S. Hans, R. Rosero, M. Yeh, C. Chan, R.J. Gaitskell, D.Q. Huang, J. Makkinje, D.C. Malling, M. Pangilinan, C.A. Rhyne, W.C. Taylor, J.R. Verbus, Y.D. Kim, H.S. Lee, J. Lee, D.S. Leonard, J. Li, J. Belle, A. Cottle, W.H. Lippincott, D.J. Markley, T.J. Martin, M. Sarychev, T.E. Tope, M. Utes, R. Wang, I. Young, H.M. Araújo, A.J. Bailey, D. Bauer, D. Colling, A. Currie, S. Fayer, F. Froborg, S. Greenwood, W.G. Jones, V. Kasey, M. Khaleeq, I. Olcina, B. López Paredes, A. Richards, T.J. Sumner, A. Tomás, A. Vacheret, P. Brás, A. Lindote, M.I. Lopes, F. Neves, J.P. Rodrigues, C. Silva, V.N. Solovov, M.J. Barry, A. Cole, A. Dobi, W.R. Edwards, C.H. Faham, S. Fiorucci, N.J. Gantos, V.M. Gehman, M.G.D. Gilchriese, K. Hanzel, M.D. Hoff, K. Kamdin, K.T. Lesko, C.T. McConnell, K. O'Sullivan, K.C. Oliver-Mallory, S.J. Patton, J.S. Saba, P. Sorensen, K.J. Thomas, C.E. Tull, W.L. Waldron, M.S. Witherell, A. Bernstein, K. Kazkaz, J. Xu, D. Yu. Akimov, A.I. Bolozdynya, A.V. Khromov, A.M. Konovalov, A.V. Kumpan, V.V. Sosnovtsev, C.E. Dahl, D. Temples, M.C. Carmona-Benitez, L. de Viveiros, D.S. Akerib, H. Auyeung, T.P. Biesiadzinski, M. Breidenbach, R. Bramante, R. Conley, W.W. Craddock, A. Fan, A. Hau, C.M. Ignarra, W. Ji, H.J. Krebs, R. Linehan, C. Lee, S. Luitz, E. Mizrachi, M.E. Monzani, F.G. O'Neill, S. Pierson, M. Racine, B.N. Ratcliff, G.W. Shutt, T.A. Shutt, K. Skarpaas, K. Stifter, W.H. To, J. Va'vra, T.J. Whitis, W.J. Wisniewski, X. Bai, R. Bunker, R. Coughlen, C. Hjemfelt, R. Leonard, E.H. Miller, E. Morrison, J. Reichenbacher, R.W. Schnee, M.R. Stark, K. Sundarnath, D.R. Tiedt, M. Timalsina, P. Bauer, B. Carlson, M. Horn, M. Johnson, J. Keefner, C. Maupin, D.J. Taylor, S. Balashov, P. Ford, V. Francis, E. Holtom, A. Khazov, A. Kaboth, P. Majewski, J.A. Nikkel, J. O'Dell, R.M. Preece, M.G.D. van der Grinten, S.D. Worm, R.L. Mannino, T.M. Stiegler, P.A. Terman, R.C. Webb, C. Levy, J. Mock, M. Szydagis, J.K. Busenitz, M. Elnimr, J.Y-K. Hor, Y. Meng, A. Piepke, I. Stancu, L. Kreczko, B. Krikler, B. Penning, E.P. Bernard, R.G. Jacobsen, D.N. McKinsey, R. Watson, J.E. Cutter, S. El-Jurf, R.M. Gerhard, D. Hemer, S. Hillbrand, B. Holbrook, B.G. Lenardo, A.G. Manalaysay, J.A. Morad, S. Stephenson, J.A. Thomson, M. Tripathi, S. Uvarov, S.J. Haselschwardt, S. Kyre, C. Nehrkorn, H.N. Nelson, M. Solmaz, D.T. White, M. Cascella, J.E.Y. Dobson, C. Ghag, X. Liu, L. Manenti, L. Reichhart, S. Shaw, U. Utku, P. Beltrame, T.J.R. Davison, M.F. Marzioni, A.St.J. Murphy, A. Nilima, B. Boxer, S. Burdin, A. Greenall, S. Powell, H.J. Rose, P. Sutcliffe, J. Balajthy, T.K. Edberg, C.R. Hall, J.S. Silk, S. Hertel, C.W. Akerlof, M. Arthurs, W. Lorenzon, K. Pushkin, M. Schubnell, K.E. Boast, C. Carels, T. Fruth, H. Kraus, F.-T. Liao, J. Lin, P.R. Scovell, E. Druszkiewicz, D. Khaitan, M. Koyuncu, W. Skulski, F.L.H. Wolfs, J. Yin, E.V. Korolkova, V.A. Kudryavtsev, P. Rossiter, D. Woodward, A.A. Chiller, C. Chiller, D.-M. Mei, L. Wang, W.-Z. Wei, M. While, C. Zhang, S.K. Alsum, T. Benson, D.L. Carlsmith, J.J. Cherwinka, S. Dasu, G. Gregerson, B. Gomber, A. Pagac, K.J. Palladino, C.O. Vuosalo,  Q. Xiao, J.H. Buckley, V.V. Bugaev, M.A. Olevitch, E.M. Boulton, W.T. Emmet, T.W. Hurteau, N.A. Larsen, E.K. Pease, B.P. Tennyson, L. Tvrznikova  


==> frontmatter/abstract.txt <==
In this Technical Design Report (TDR) we describe the LZ detector
to be built at the Sanford Underground Research Facility (SURF).
The LZ dark matter experiment is designed to achieve sensitivity 
to a WIMP-nucleon spin-independent cross section of 
three times ten to the negative forty-eighth square centimeters.

